ESFL: Efficient Split Federated Learning over Resource-Constrained Heterogeneous Wireless Devices

Federated learning (FL) allows multiple parties (distributed devices) to train a machine learning model without sharing raw data. How to effectively and efficiently utilize the resources on devices and the central server is a highly interesting yet challenging problem. In this paper, we propose an efficient split federated learning algorithm (ESFL) to take full advantage of the powerful computing capabilities at a central server under a split federated learning framework with heterogeneous end devices (EDs). By splitting the model into different submodels between the server and EDs, our approach jointly optimizes user-side workload and server-side computing resource allocation by considering users' heterogeneity. We formulate the whole optimization problem as a mixed-integer non-linear program, which is an NP-hard problem, and develop an iterative approach to obtain an approximate solution efficiently. Extensive simulations have been conducted to validate the significantly increased efficiency of our ESFL approach compared with standard federated learning, split learning, and splitfed learning.

==> package.json <==
{
  "name": "ieee-article-template",
  "description": "Article Latex journal template. This template follows the IEEEtran standard (version 1.8) available at [Manuscript Templates for Conference Proceedings](http://www.ieee.org/conferences_events/conferences/publishing/templates.html). ",
  "version": "1.0.0",
  "main": "Gruntfile.js",
  "scripts": {
    "test": "echo \"Error: no test specified\" && exit 1"
  },
  "repository": {
    "type": "git",
    "url": "git+https://github.com/mvpgomes/ieee-article-template.git"
  },
  "keywords": [
    "latex",
    "template",
    "IEEEtran"
  ],
  "author": "Marcus Gomes",
  "license": "MIT",
  "bugs": {
    "url": "https://github.com/mvpgomes/ieee-article-template/issues"
  },
  "homepage": "https://github.com/mvpgomes/ieee-article-template#readme",
  "engines": {
    "node": ">= 0.10.0"
  },
  "devDependencies": {
    "grunt": "~0.4.5",
    "grunt-contrib-jshint": "~0.10.0",
    "grunt-contrib-nodeunit": "~0.4.1",
    "grunt-contrib-watch": "~0.6.1",
    "grunt-shell": "^1.1.2",
    "load-grunt-tasks": "^3.2.0"
  }
}

